Predicting respiratory motion for real-time tumour tracking in radiotherapy

Purpose. Radiation therapy is a local treatment aimed at cells in and around a tumor. The goal of this study is to develop an algorithmic solution for predicting the position of a target in 3D in real time, aiming for the short fixed calibration time for each patient at the beginning of the procedure. Accurate predictions of lung tumor motion are expected to improve the precision of radiation treatment by controlling the position of a couch or a beam in order to compensate for respiratory motion during radiation treatment. Methods. For developing the algorithmic solution, data mining techniques are used. A model form from the family of exponential smoothing is assumed, and the model parameters are fitted by minimizing the absolute disposition error, and the fluctuations of the prediction signal (jitter). The predictive performance is evaluated retrospectively on clinical datasets capturing different behavior (being quiet, talking, laughing), and validated in real-time on a prototype system with respiratory motion imitation. Results. An algorithmic solution for respiratory motion prediction (called ExSmi) is designed. ExSmi achieves good accuracy of prediction (error $4-9$ mm/s) with acceptable jitter values (5-7 mm/s), as tested on out-of-sample data. The datasets, the code for algorithms and the experiments are openly available for research purposes on a dedicated website. Conclusions. The developed algorithmic solution performs well to be prototyped and deployed in applications of radiotherapy.

==> jitter_example.dat <==
%% LaTeX2e file `jitter_example.dat'
%% generated by the `filecontents' environment
%% from source `ExSmi2014_IJCARS_R1' on 2014/11/18.
%%
nn true pred1 pred2
1 20 52 10
2 30 36 18
3 39 61 26
4 48 95 34
5 56 80 41
6 64 58 48
7 72 116 55
8 78 87 62
9 84 43 67
10 89 86 73
11 93 97 77
12 96 85 81
13 99 101 85
14 100 114 87
15 100 102 89
16 99 76 90
17 97 117 90
18 95 100 89
19 91 77 88
20 86 82 86
21 81 94 83
22 75 73 79
23 68 91 75
24 60 58 70
25 52 50 64
26 43 55 58
27 33 17 51
28 24 0 44
29 14 -11 37
30 4 43 29
31 -6 14 21
32 -16 28 13
33 -26 -2 5
34 -35 0 -3
35 -44 -22 -10
36 -53 -43 -18
37 -61 -49 -25
38 -69 -37 -32
39 -76 -102 -39
40 -82 -49 -45
41 -87 -100 -51
42 -92 -141 -55
43 -95 -113 -60
44 -98 -115 -63
45 -99 -118 -66
46 -100 -123 -68
47 -100 -109 -69
48 -98 -76 -70
49 -96 -75 -70
50 -93 -95 -69
51 -88 -102 -67
52 -83 -90 -64
53 -77 -84 -61
54 -71 -44 -57
55 -63 -54 -52
56 -55 -16 -46
57 -46 -30 -41
58 -37 -39 -34
59 -28 -27 -27
60 -18 -1 -20
61 -8 26 -12
62 2 -18 -5
63 12 7 3
64 22 11 11
65 31 46 19
66 40 10 27
67 49 45 35
68 58 59 42
69 66 44 50
70 73 93 56
71 79 69 63
72 85 57 68
73 90 95 73
74 94 83 78
75 97 77 82
76 99 90 85
77 100 132 87
78 100 84 89
79 99 82 90
80 97 78 90
81 94 83 89
82 90 146 88
83 85 116 85
84 80 75 82
85 73 107 78
86 66 72 74
87 58 64 69
88 50 23 63
89 41 58 57
90 32 31 50
91 22 36 43
92 12 -10 36
93 2 -13 28
94 -8 -2 20
95 -17 -20 12
96 -27 -48 4
97 -37 -59 -4
98 -46 -36 -12
99 -54 -55 -19


==> prediction_example.dat <==
nn true eLP eLE eMULIN eES1 eES2 eES3
1	-7.9	-9.3	-8	-8	-9.59	-8	-8.27
2	-7.3	-8.6	-7.2	-7.1	-8.9	-7.25	-7.62
3	-6.9	-7.9	-6.5	-6.5	-8.2	-6.51	-7.07
4	-6.5	-7.3	-6	-6.1	-7.57	-5.95	-6.57
5	-6	-6.9	-5.9	-6.2	-7.1	-5.73	-6.42
6	-5.6	-6.5	-5.7	-5.9	-6.68	-5.54	-6.4
7	-5.5	-6	-5.1	-5	-6.2	-5.12	-6.28
8	-6.1	-5.6	-4.7	-4.7	-5.78	-4.74	-6.36
9	-6.7	-5.5	-5	-5.4	-5.58	-4.84	-6.31
10	-7.5	-6.1	-6.6	-7.6	-5.95	-6.07	-6.78
11	-8.7	-6.7	-7.9	-8.6	-6.47	-7.37	-7.48
12	-9.1	-7.5	-8.9	-9.1	-7.19	-8.72	-8.35
13	-10	-8.7	-10.7	-11.3	-8.25	-10.5	-9.71
14	-10.9	-9.1	-10.7	-10.3	-8.84	-10.9	-10.3
15	-11.5	-10	-11.3	-11	-9.65	-11.6	-11.2
16	-12	-10.9	-12.7	-13.2	-10.5	-12.6	-12.2
17	-12.6	-11.5	-13	-12.7	-11.2	-13.1	-12.8
18	-13	-12	-13.1	-12.7	-11.8	-13.3	-13.2
19	-13.5	-12.6	-13.7	-13.7	-12.3	-13.8	-13.7
20	-14	-13	-14	-13.9	-12.8	-14	-14
21	-14.2	-13.5	-14.4	-14.3	-13.3	-14.4	-14.5
22	-14.4	-14	-15	-15.1	-13.8	-14.9	-14.8
23	-14.6	-14.2	-14.9	-14.6	-14.1	-15	-14.8
24	-15	-14.4	-14.8	-14.5	-14.3	-15	-14.8
25	-15.2	-14.6	-15	-15	-14.5	-15	-15
26	-15.3	-15	-15.6	-15.8	-14.9	-15.5	-15.4
27	-15.5	-15.2	-15.8	-15.8	-15.1	-15.7	-15.6
28	-15.6	-15.3	-15.6	-15.3	-15.2	-15.7	-15.6
29	-15.8	-15.5	-15.8	-15.8	-15.4	-15.9	-15.8
30	-15.9	-15.6	-15.9	-15.9	-15.5	-15.9	-15.9
31	-16	-15.8	-16.1	-16.1	-15.7	-16.1	-16
32	-16	-15.9	-16.2	-16.2	-15.8	-16.2	-16.1
33	-15.9	-16	-16.2	-16.1	-16	-16.2	-16.1
34	-16	-16	-16.1	-16	-16	-16.2	-16.1
35	-16.1	-15.9	-15.8	-15.6	-15.9	-15.9	-16
36	-16.3	-16	-16	-16.1	-16	-16	-16
37	-16.2	-16.1	-16.3	-16.5	-16.1	-16.2	-16
38	-16.2	-16.3	-16.6	-16.7	-16.2	-16.5	-16.2
39	-16.2	-16.2	-16.3	-16.1	-16.2	-16.4	-16.1
40	-16.2	-16.2	-16.1	-15.9	-16.2	-16.3	-16
41	-16.2	-16.2	-16.2	-16.3	-16.2	-16.2	-16
42	-16.2	-16.2	-16.2	-16.2	-16.2	-16.2	-15.9
43	-16	-16.2	-16.2	-16.2	-16.2	-16.2	-15.8
44	-15.6	-16.2	-16.2	-16.2	-16.2	-16.2	-15.5
45	-14.9	-16	-15.8	-15.6	-16.1	-15.9	-15.2
46	-14.6	-15.6	-15	-14.6	-15.7	-15.2	-14.7
47	-14	-14.9	-13.8	-13.3	-15.2	-14.1	-13.8
48	-13.2	-14.6	-13.6	-13.7	-14.8	-13.6	-13.4
49	-12.6	-14	-13.1	-13.2	-14.2	-13	-12.8
50	-11.7	-13.2	-11.8	-11.3	-13.5	-12	-12.1
51	-10.9	-12.6	-11.2	-11.2	-12.9	-11.3	-11.4
52	-10.2	-11.7	-10.2	-10.1	-12.1	-10.2	-10.4
53	-9.5	-10.9	-9.2	-9	-11.2	-9.3	-9.49
54	-8.9	-10.2	-8.7	-8.9	-10.5	-8.62	-8.8
55	-8.2	-9.5	-8.1	-8.2	-9.8	-8	-8.09
56	-7.5	-8.9	-7.6	-7.7	-9.17	-7.52	-7.59
57	-7.1	-8.2	-6.9	-6.9	-8.49	-6.88	-7.03
58	-6.6	-7.5	-6.1	-6	-7.8	-6.16	-6.57
59	-6	-7.1	-6	-6.3	-7.31	-5.89	-6.33
60	-5.6	-6.6	-5.7	-5.9	-6.81	-5.55	-6.04
61	-5.2	-6	-4.9	-4.7	-6.24	-4.96	-5.68
62	-4.8	-5.6	-4.6	-4.7	-5.79	-4.61	-5.63
63	-4.8	-5.2	-4.4	-4.6	-5.38	-4.3	-5.88
64	-5.3	-4.8	-4	-4	-4.97	-3.97	-5.67
65	-6.2	-4.8	-4.4	-4.8	-4.85	-4.22	-5.43
66	-7	-5.3	-5.8	-6.7	-5.17	-5.31	-5.96
67	-8.1	-6.2	-7.6	-8.5	-5.89	-7.02	-6.78
68	-9.1	-7	-8.7	-9	-6.67	-8.42	-7.71
69	-9.9	-8.1	-10	-10.2	-7.67	-9.94	-9.17
70	-10.6	-9.1	-11.2	-11.4	-8.67	-11.2	-10.4
71	-11.4	-9.9	-11.7	-11.4	-9.53	-11.9	-11.3
72	-11.9	-10.6	-12.1	-11.8	-10.3	-12.4	-12
73	-12.3	-11.4	-12.9	-12.9	-11.1	-13	-12.7
74	-12.8	-11.9	-13.2	-13	-11.6	-13.3	-13.2
75	-13.1	-12.3	-13.2	-12.8	-12.1	-13.4	-13.5
76	-13.4	-12.8	-13.7	-13.7	-12.6	-13.7	-13.8
77	-13.7	-13.1	-13.9	-13.8	-12.9	-13.9	-13.9
78	-14	-13.4	-14	-13.8	-13.3	-14.1	-13.9
79	-14.5	-13.7	-14.3	-14.3	-13.6	-14.3	-14.2
80	-14.6	-14	-14.6	-14.6	-13.9	-14.6	-14.5
81	-14.9	-14.5	-15.3	-15.5	-14.3	-15.2	-15
82	-15	-14.6	-15.2	-15	-14.5	-15.2	-15.1
83	-15.3	-14.9	-15.3	-15.1	-14.8	-15.4	-15.3
84	-15.4	-15	-15.4	-15.4	-14.9	-15.4	-15.4
85	-15.6	-15.3	-15.7	-15.7	-15.2	-15.7	-15.7
86	-15.7	-15.4	-15.8	-15.8	-15.3	-15.8	-15.7
87	-15.6	-15.6	-15.9	-15.8	-15.5	-15.9	-15.8
88	-15.8	-15.7	-16	-16	-15.6	-16	-15.8
89	-16	-15.6	-15.6	-15.3	-15.6	-15.7	-15.7
90	-16.1	-15.8	-15.9	-16	-15.7	-15.9	-16
91	-16.2	-16	-16.4	-16.7	-15.9	-16.2	-16.2
92	-16.1	-16.1	-16.4	-16.3	-16	-16.4	-16.2
93	-16.2	-16.2	-16.4	-16.3	-16.2	-16.5	-16.2
94	-16.2	-16.1	-16.1	-15.9	-16.1	-16.2	-16.1
95	-16.3	-16.2	-16.2	-16.2	-16.2	-16.3	-16.1
96	-16.1	-16.2	-16.3	-16.4	-16.2	-16.2	-16.1
97	-16.3	-16.3	-16.4	-16.4	-16.3	-16.4	-16.1
98	-16.1	-16.1	-16	-15.8	-16.2	-16.1	-15.8
99	-16.2	-16.3	-16.3	-16.4	-16.3	-16.3	-15.6
100	-16.3	-16.1	-16.1	-16.1	-16.1	-16.1	-15.3
101	-16.2	-16.2	-16.1	-16	-16.2	-16.2	-15.4


==> results.dat <==
eLP	eLE	eMULIN	eES1	eES2	eES3	e0	e1	jLP	jLE	jMULIN	jES1	jES2	jES3	j0	j1
1.08	0.793	0.94	1.24	0.836	1.06	4.7	0	0.584	0.921	1.31	0.535	0.811	0.796	0	0.583
0.794	0.623	0.762	0.916	0.642	0.792	3.53	0	0.44	0.722	1.07	0.398	0.615	0.597	0	0.44
0.396	0.368	0.488	0.451	0.356	0.435	1.76	0	0.242	0.433	0.706	0.205	0.348	0.331	0	0.242
1.01	0.44	0.508	1.2	0.466	0.662	5.32	0	0.536	0.681	0.905	0.507	0.622	0.606	0	0.535
0.625	0.331	0.431	0.738	0.335	0.435	3.27	0	0.349	0.48	0.709	0.32	0.42	0.398	0	0.349
0.212	0.216	0.337	0.233	0.19	0.195	0.899	0	0.166	0.304	0.555	0.122	0.227	0.187	0	0.166
1.07	0.505	0.567	1.27	0.54	0.737	5.05	0	0.557	0.724	0.927	0.532	0.671	0.65	0	0.557
0.85	0.391	0.485	1.01	0.397	0.513	4.08	0	0.442	0.572	0.76	0.425	0.515	0.501	0	0.443
0.501	0.266	0.364	0.593	0.252	0.313	2.46	0	0.275	0.386	0.58	0.254	0.328	0.307	0	0.275
1.35	1.11	1.33	1.54	1.16	1.44	5.93	0	0.743	1.26	1.8	0.668	1.08	1.06	0	0.745
1.07	0.991	1.22	1.22	1	1.24	4.72	0	0.601	1.07	1.59	0.529	0.909	0.885	0	0.601
0.832	0.841	1.02	0.954	0.862	1.09	5.25	0	0.471	0.866	1.3	0.417	0.734	0.745	0	0.47
0.872	0.416	0.463	1.03	0.455	0.655	4.2	0	0.466	0.612	0.796	0.439	0.565	0.554	0	0.466
0.56	0.322	0.403	0.658	0.335	0.437	2.55	0	0.311	0.444	0.645	0.285	0.39	0.373	0	0.312
0.207	0.212	0.328	0.228	0.186	0.199	0.961	0	0.156	0.291	0.526	0.117	0.216	0.182	0	0.156
0.953	0.511	0.569	1.12	0.551	0.686	4.81	0	0.501	0.676	0.881	0.474	0.625	0.597	0	0.502
0.271	0.211	0.306	0.311	0.192	0.214	1.46	0	0.168	0.28	0.466	0.143	0.22	0.198	0	0.168
0.235	0.204	0.303	0.266	0.18	0.193	1.14	0	0.15	0.267	0.459	0.124	0.201	0.177	0	0.149
0.943	0.58	0.712	1.11	0.578	0.671	10.9	0	0.499	0.729	1.01	0.471	0.638	0.605	0	0.497
1	0.408	0.527	1.21	0.396	0.51	14.3	0	0.517	0.64	0.853	0.504	0.58	0.585	0	0.515
1.13	0.428	0.546	1.36	0.42	0.54	17	0	0.58	0.698	0.902	0.566	0.64	0.647	0	0.577
1.43	0.639	0.688	1.71	0.702	0.913	7.87	0	0.751	0.928	1.18	0.719	0.861	0.828	0	0.75
1.11	0.485	0.564	1.32	0.518	0.669	6.96	0	0.588	0.738	0.978	0.559	0.675	0.645	0	0.588
0.399	0.292	0.419	0.461	0.277	0.308	3.46	0	0.251	0.406	0.686	0.211	0.324	0.284	0	0.251
1.23	0.585	0.64	1.46	0.646	0.867	6.23	0	0.653	0.831	1.08	0.618	0.765	0.738	0	0.653
1	0.455	0.535	1.19	0.491	0.657	5.78	0	0.54	0.689	0.929	0.508	0.628	0.6	0	0.54
0.385	0.283	0.413	0.444	0.269	0.309	3.16	0	0.251	0.408	0.693	0.207	0.324	0.283	0	0.251

==> results1.dat <==
eLP	eLE	eMULIN	eES1	eES2	eES3	e0	e1	jLP	jLE	jMULIN	jES1	jES2	jES3	j0	j1
10.8	7.93	9.4	12.4	8.36	10.6	47	0	5.84	9.21	13.1	5.35	8.11	7.96	0	5.83
7.94	6.23	7.62	9.16	6.42	7.92	35.3	0	4.4	7.22	10.7	3.98	6.15	5.97	0	4.4
3.96	3.68	4.88	4.51	3.56	4.35	17.6	0	2.42	4.33	7.06	2.05	3.48	3.31	0	2.42
10.1	4.4	5.08	12	4.66	6.62	53.2	0	5.36	6.81	9.05	5.07	6.22	6.06	0	5.35
6.25	3.31	4.31	7.38	3.35	4.35	32.7	0	3.49	4.8	7.09	3.2	4.2	3.98	0	3.49
2.12	2.16	3.37	2.33	1.9	1.95	8.99	0	1.66	3.04	5.55	1.22	2.27	1.87	0	1.66
10.7	5.05	5.67	12.7	5.4	7.37	50.5	0	5.57	7.24	9.27	5.32	6.71	6.5	0	5.57
8.5	3.91	4.85	10.1	3.97	5.13	40.8	0	4.42	5.72	7.6	4.25	5.15	5.01	0	4.43
5.01	2.66	3.64	5.93	2.52	3.13	24.6	0	2.75	3.86	5.8	2.54	3.28	3.07	0	2.75
13.5	11.1	13.3	15.4	11.6	14.4	59.3	0	7.43	12.6	18	6.68	10.8	10.6	0	7.45
10.7	9.91	12.2	12.2	10	12.4	47.2	0	6.01	10.7	15.9	5.29	9.09	8.85	0	6.01
8.32	8.41	10.2	9.54	8.62	10.9	52.5	0	4.71	8.66	13	4.17	7.34	7.45	0	4.7
8.72	4.16	4.63	10.3	4.55	6.55	42	0	4.66	6.12	7.96	4.39	5.65	5.54	0	4.66
5.6	3.22	4.03	6.58	3.35	4.37	25.5	0	3.11	4.44	6.45	2.85	3.9	3.73	0	3.12
2.07	2.12	3.28	2.28	1.86	1.99	9.61	0	1.56	2.91	5.26	1.17	2.16	1.82	0	1.56
9.53	5.11	5.69	11.2	5.51	6.86	48.1	0	5.01	6.76	8.81	4.74	6.25	5.97	0	5.02
2.71	2.11	3.06	3.11	1.92	2.14	14.6	0	1.68	2.8	4.66	1.43	2.2	1.98	0	1.68
2.35	2.04	3.03	2.66	1.8	1.93	11.4	0	1.5	2.67	4.59	1.24	2.01	1.77	0	1.49
9.43	5.8	7.12	11.1	5.78	6.71	109	0	4.99	7.29	10.1	4.71	6.38	6.05	0	4.97
10	4.08	5.27	12.1	3.96	5.1	143	0	5.17	6.4	8.53	5.04	5.8	5.85	0	5.15
11.3	4.28	5.46	13.6	4.2	5.4	170	0	5.8	6.98	9.02	5.66	6.4	6.47	0	5.77
14.3	6.39	6.88	17.1	7.02	9.13	78.7	0	7.51	9.28	11.8	7.19	8.61	8.28	0	7.5
11.1	4.85	5.64	13.2	5.18	6.69	69.6	0	5.88	7.38	9.78	5.59	6.75	6.45	0	5.88
3.99	2.92	4.19	4.61	2.77	3.08	34.6	0	2.51	4.06	6.86	2.11	3.24	2.84	0	2.51
12.3	5.85	6.4	14.6	6.46	8.67	62.3	0	6.53	8.31	10.8	6.18	7.65	7.38	0	6.53
10	4.55	5.35	11.9	4.91	6.57	57.8	0	5.4	6.89	9.29	5.08	6.28	6	0	5.4
3.85	2.83	4.13	4.44	2.69	3.09	31.6	0	2.51	4.08	6.93	2.07	3.24	2.83	0	2.51


==> results_algorithm.dat <==
eLP	eES2	eES2a	jLP	jES2	jES2a	swich	out	nn
1.078	0.8358	0.8246	0.5837	0.811	0.6998	66	0	2144
0.7941	0.6421	0.6244	0.4405	0.6153	0.5241	72	0	2144
0.3956	0.3565	0.3668	0.2423	0.3483	0.3148	126	0	2144
1.006	0.4664	0.4871	0.5359	0.6223	0.6207	20	0	1307
0.6247	0.3352	0.3588	0.3494	0.42	0.4097	34	0	1307
0.2119	0.1898	0.1953	0.1665	0.2271	0.2099	77	0	1307
1.068	0.5397	0.5511	0.557	0.6709	0.6684	10	0	1221
0.8496	0.3971	0.4053	0.4422	0.515	0.5149	16	0	1221
0.5008	0.2524	0.2541	0.2753	0.3277	0.3265	2	0	1221
1.348	1.155	1.092	0.7433	1.081	0.8497	24	0	1346
1.068	1.005	0.9354	0.6007	0.9089	0.6896	44	0	1346
0.832	0.8621	0.7998	0.4705	0.7337	0.5657	51	0	1346
0.8716	0.4554	0.4733	0.4656	0.5654	0.5479	29	0	1231
0.5604	0.3352	0.3578	0.3112	0.3905	0.3703	35	0	1231
0.207	0.1865	0.1897	0.1565	0.216	0.1956	55	0	1231
0.9532	0.5515	0.646	0.5014	0.6254	0.6058	42	0	1095
0.2712	0.1917	0.1983	0.168	0.2199	0.2074	22	0	1095
0.2346	0.1802	0.1851	0.1495	0.2012	0.1884	26	0	1095
0.9431	0.578	0.5962	0.4992	0.6384	0.6044	8	0	650
1.004	0.3964	0.4121	0.5174	0.5799	0.5786	6	0	650
1.126	0.4197	0.4293	0.5796	0.6397	0.6382	4	0	650
1.43	0.7025	0.7136	0.7505	0.8608	0.859	28	0	3123
1.108	0.5182	0.5249	0.5881	0.6753	0.6725	16	0	3123
0.3986	0.2774	0.2896	0.2513	0.3244	0.315	116	0	3123
1.227	0.6465	0.657	0.653	0.7645	0.7635	24	0	2985
1.003	0.4907	0.496	0.5399	0.6284	0.6281	20	0	2985
0.3845	0.2686	0.2818	0.2513	0.3242	0.3172	132	0	2985


==> results_algorithm1.dat <==
eLP	eES2	eES2a	jLP	jES2	jES2a	swich	out	nn
10.78	8.358	8.246	5.837	8.11	6.998	660	0	21440
7.941	6.421	6.244	4.405	6.153	5.241	720	0	21440
3.956	3.565	3.668	2.423	3.483	3.148	1260	0	21440
10.06	4.664	4.871	5.359	6.223	6.207	200	0	13070
6.247	3.352	3.588	3.494	4.2	4.097	340	0	13070
2.119	1.898	1.953	1.665	2.271	2.099	770	0	13070
10.68	5.397	5.511	5.57	6.709	6.684	100	0	12210
8.496	3.971	4.053	4.422	5.15	5.149	160	0	12210
5.008	2.524	2.541	2.753	3.277	3.265	20	0	12210
13.48	11.55	10.92	7.433	10.81	8.497	240	0	13460
10.68	10.05	9.354	6.007	9.089	6.896	440	0	13460
8.32	8.621	7.998	4.705	7.337	5.657	510	0	13460
8.716	4.554	4.733	4.656	5.654	5.479	290	0	12310
5.604	3.352	3.578	3.112	3.905	3.703	350	0	12310
2.07	1.865	1.897	1.565	2.16	1.956	550	0	12310
9.532	5.515	6.46	5.014	6.254	6.058	420	0	10950
2.712	1.917	1.983	1.68	2.199	2.074	220	0	10950
2.346	1.802	1.851	1.495	2.012	1.884	260	0	10950
9.431	5.78	5.962	4.992	6.384	6.044	80	0	6500
10.04	3.964	4.121	5.174	5.799	5.786	60	0	6500
11.26	4.197	4.293	5.796	6.397	6.382	40	0	6500
14.3	7.025	7.136	7.505	8.608	8.59	280	0	31230
11.08	5.182	5.249	5.881	6.753	6.725	160	0	31230
3.986	2.774	2.896	2.513	3.244	3.15	1160	0	31230
12.27	6.465	6.57	6.53	7.645	7.635	240	0	29850
10.03	4.907	4.96	5.399	6.284	6.281	200	0	29850
3.845	2.686	2.818	2.513	3.242	3.172	1320	0	29850

